Optimal control of a separated boundary-layer flow over a bump

The optimal control of a globally unstable two-dimensional separated boundary layer over a bump is considered using augmented Lagrangian optimization procedures. The present strategy allows of controlling the flow from a fully developed nonlinear state back to the steady state using a single actuator. The method makes use of a decomposition between the slow dynamics associated with the baseflow modification, and the fast dynamics characterized by a large scale oscillation of the recirculation region, known as flapping. Starting from a steady state forced by a suction actuator located near the separation point, the baseflow modification is shown to be controlled by a vanishing suction strategy. For weakly unstable flow regimes, this control law can be further optimized by means of direct-adjoint iterations of the nonlinear Navier-Stokes equations. In the absence of external noise, this novel approach proves to be capable of controlling the transient dynamics and the baseflow modification simultaneously.

==> reviews.txt <==
 Answers to referee 1:

Question:
The $\Gamma_c$ surface in which control is applied should be detailed for future numerical of experimental comparative studies.

Answer:
The surface $\Gamma_c$ extends from $x_1=180$ until $x_2=220$ and is characterized by a velocity normal to the wall $\mathbf{u}\cdot\mathbf{n}=1$. This comments was added to the corrected manuscript.

Question:
What are the requiered improvements in the controller for applications with noise or higher Reynolds numbers? What about physica reasons (fluid dynamics point of view) for the lack of success in such cases? These aspects should be clearly emphasised in the text.

Answer:
As mentioned in the conclusion, a simple way to improve the performances of the controller is to include a non zero final suction control law. Such approach allows for relaxing the flow towards an convectively unstable but yet globally stable configuration where the breakdown of the recirculation due to external noise can be prevented. Another alternative to improve the robustness of the control would be to include more actuators, probably close to the reattachment region where the global instability modes are located. In the 3D case, 3D modifications of the baseflow in the transverse direction could play a stabilizing role and decrease the amplification rate of the two dimensional instability modes. Finally imposing a suction profile before the bump could improve decrease the amplitude of incoming perturbations and improve the robustness of the controller.
The physical resaon behind the stabilization of the flow towards its steady state is due to baseflow modifications. The present configuration is extremely sensitive to noise and therefore sensitive to small moficiations of the baseflow it self. In the present setup, the control can be sought in terms of a zero frequency actuation, which does not excites unstable frequencies in the shear layer as the suction amplitude is relaxed by the controller.

Question:
p.11 How were the values of $f_{low}$ and $f_{high}$ determined? It is intriguing how actuation close to the unstable frequency $f_{high}$ (claimed by the author as the unstable global mode similarly found in experiments) is capable to reduce the transient dynamics. We coomonly observe in the literature that actuation on time scales close to the natural modes amplifies flow unsteadyness. Is it possible to compare the flow unsteadiness in the natural unforced flow to the forced configuration in which $f_{high}$ and $f_{low}$ are found? A suggestion is to analyse time series of specific points of the separated flow and compare the unforced and controlled cases. How can these values be explained in the contect of the shear-layer dynamics and flow oscillations? A more detailed picture of the unsteady flow should help with insights on the stabilizatio mechanism.

Answer:
The values of $f_{low}$ and $f_{high}$ were computed with a single FFT of the control signal where the two dominant peaks correspond to $f_{low}$ and $f_{high}$ repectively. The actuation close to the unstable frequency is a common feature when consdiering optimal control. As pointed out in earlier studies on the same geometry, actuation is found to be at the same frequency \cite{passaggia;ehrenstein,ehrenstein;passaggia;gallaire} and the mechanism is known to be akin to wave cancellation \cite{kim;bewley}. It is possible to find flow unsteadiness in the natural, unforced flow and the later are in the same range as found in \cite{ehrenstein:gallaire,passaggia:leweke:ehrenstein}. These control frequencies can therefore be explaine in terms of global instability modes dynamics where the control acutation cancels the growth of the modes.

Question:
The role of the low frequency modulation is similarly interesting in the control signal, but no explanation (at least in the discussion) about its physical mechanism is provided by the authors (only a statement comparing its time scale to the flapping motion).

Answer:
As discussed in \cite{ehrenstein:gallaire}, the physical mechanism at the origin of the low-frequency actuation is due to the low-frequency flapping motion of the recirculation bubble. The phenomena was found at $f_{flappinf} \approx 6\times1-^{-3} in both the stability and the experiment \cite{passaggia:leweke:ehrenstein} and can be axplained in terms of a beating between the most unstable modes. %TODO a sentence was added in the result sections to explain the origin of these two unstable frequencies.

Question: 
The streamlines in figure 6 provide clear evidence of increasing recirculating area towards the steady state flow. Is there an other way to complement such visualizations  to account for the dynamics of the shear layers, e.g. the vorticity, pressure or coherent structure identification fields? This should support the aabove analysis considering $f_{low}$ and $f_{high}$ and their relation to the stabilizing effect.

Answer:
The series of voriticity plots corresponding to the streamlines shwon in figure 6 has been added as figure 7 and illustrates the two frequencies distincly in the reattacment zone.

Both typos have been corrected.


Answers to referee 2:

Question:
A number of notations are not defined, not explained or typed incorrectly (see also "Other concerns and comments" below).

Answer:
All the points addressed by the referee have been corrected. %TODO

Question:
Many important technical concepts are neither explained  nor even commented: SFD, Lagrangian optimization, DMD, time filter, Riccati equation, etc... THe authors seem to be hesitating between (i) writing a concise, lean methodology  sectin, and (ii) providing all the details required for the understanding. The result is a succession of obscure steps that is difficult to follow. The authors must absolutely spend more time to explain all the concepts as much as needed;

Answer:
Sections 2 and 3 have been rewritten in a detailed fashion as requested by the referee. We hope that it will meet the referee's standards

Question:
The general organization and progression is obscure, and the goal of each subsection  is not stated clearly. For instance, subsection 3.3 already presents some of the results that should rather be postponed to section 4. Subsection 3.4 is labeled "Optimal control of the transient dynamics" although there is not an mention of optimality at this point, but ather in subsection 3.5; these two subsetions could probably be gathered. Some subsections go back and forth n their progression, e.g. (3.37) is specific to integrl control, then (3.38)-(3.40) are common to integrals and terminal control.
Perhaps it would be useful to add an introduction at the beginning of section 3 that would state the main steps of the method and the different types of control to be used, before giving technical details in subsequent subsections. 

Answer: %TODO

Question:
In the same general line of thought, the introduction and conclusion should be developed, and more references should be added.




